SDSS J094002.56+274942.0: an SU UMa star with an orbital period of 3.92 hours and an apparently unevolved secondary

We found that SDSS J094002.56+274942.0 underwent a superoutburst in 2019 February based on our observations and Zwicky Transient Facility (ZTF) data. This object showed shallow eclipses during this superoutburst and we established the orbital period to be 0.1635015(1) d in combination with the ZTF and Asteroid Terrestrial-impact Last Alert System (ATLAS) data in quiescence. Superhumps apparently started to develop soon after the object reached the plateau phase and fully grown superhumps were recorded within the initial 6 d of the plateau phase. Using the superhump and orbital periods, we obtained a mass ratio (q) of 0.39(3) and obtained an inclination of 70.5(5) deg by eclipse modeling. These values reproduced the quiescent ellipsoidal variations very well. Using the Gaia parallax and 2MASS observations, we confirmed that the secondary is indistinguishable from an unevolved main-sequence star. The resultant mass ratio and orbital period were the highest among SU UMa stars, and this provided a proof that the 3:1 resonance can develop in less than 6 d even in q=0.39(3). The superoutburst faded relatively rapidly and was followed by a rebrightening, suggesting that the tidal effect in a large-q system was insufficient to maintain a long superoutburst and the remnant matter caused a rebrightening. The presence of such a system among dwarf novae is against the conventional idea that outbursts in dwarf novae are not long enough to develop superhumps, in contrast to novalike variables, under a weak tidal effect. The present observation also supports that the 3:1 resonance is the cause of a long outburst, and not its consequence, even under extreme q. The rapid growth of the 3:1 resonance in a high-q system challenges the generally accepted results of hydrodynamic simulations.

==> abst.inc <==
We found that SDSS J094002.56$+$274942.0 underwent
a superoutburst in 2019 February based on our observations
and Zwicky Transient Facility (ZTF) data.
This object showed shallow eclipses during this superoutburst and
we established the orbital period to be 0.1635015(1)~d
in combination with the ZTF and Asteroid Terrestrial-impact
Last Alert System (ATLAS) data in quiescence.  
Superhumps apparently started to develop soon after the object
reached the plateau phase and fully grown superhumps were
recorded within the initial 6~d of the plateau phase.
Using the superhump and orbital periods,
we obtained a mass ratio ($q$) of 0.39(3) and obtained
an inclination of 70.5(5)$^\circ$ by eclipse modeling.
These values reproduced the quiescent
ellipsoidal variations very well.  Using the Gaia parallax
and 2MASS observations, we confirmed that the secondary
is indistinguishable from an unevolved main-sequence star.
The resultant mass ratio and orbital period were
the highest among SU UMa stars, and this provided a proof
that the 3:1 resonance can develop in less than 6~d
even in $q$=0.39(3).
The superoutburst faded relatively rapidly and
was followed by a rebrightening, suggesting that
the tidal effect in a large-$q$ system was insufficient
to maintain a long superoutburst and the remnant matter
caused a rebrightening.
The presence of such a system among dwarf novae
is against the conventional idea that outbursts in
dwarf novae are not long enough to develop superhumps,
in contrast to novalike variables, under a weak tidal effect.
The present observation also supports
that the 3:1 resonance is the cause of a long outburst,
and not its consequence, even under extreme $q$.
The rapid growth of the 3:1 resonance in a high-$q$ system
challenges the generally accepted results of
hydrodynamic simulations.


==> objlist.inc <==
BO Cet,
V1006 Cyg,
V1504 Cyg,
MN Dra,
U Gem,
RZ Gru,
V344 Lyr,
TU Men,
WZ Sge,
SU UMa,
ASASSN-15cm,
ASASSN-18aan,
CRTS J035905.9$+$175034,
CSS101212:002657$+$284933,
OT J002656.6$+$284933,
SDSS J094002.56$+$274942.0


==> obs.inc <==
\begin{table*}
\caption{Time-resolved photometry of SDSS J094002.56$+$274942.0.}\label{tab:log}
\begin{center}
\begin{tabular}{ccccccc}
\hline
Start\commenta & End\commenta & Mean mag. & Error & $N$\commentb & Observer & Filter \\
\hline
58522.3249 & 58522.5274 & 14.600 & 0.004 & 95 & Vanmunster & CV \\
58523.3216 & 58523.4898 & 14.742 & 0.006 & 41 & Vanmunster & CV \\
58523.7527 & 58523.9151 & 14.688 & 0.007 & 56 & ZTF & r \\
58524.4699 & 58524.4930 & 14.815 & 0.003 & 28 & Vanmunster & CV \\
58524.7530 & 58524.9168 & 14.782 & 0.006 & 57 & ZTF & r \\
58526.3213 & 58526.5304 & 15.030 & 0.006 & 245 & Vanmunster & CV \\
58526.7307 & 58526.8945 & 14.936 & 0.011 & 57 & ZTF & r \\
\hline
  \multicolumn{7}{l}{\commenta BJD$-$2400000.} \\
  \multicolumn{7}{l}{\commentb Number of observations.} \\
\end{tabular}
\end{center}
\end{table*}

